Full Band All-sky Search for Periodic Gravitational Waves in the O1 LIGO Data

We report on a new all-sky search for periodic gravitational waves in the frequency band 475-2000 Hz and with a frequency time derivative in the range of [-1.0e-8, +1e-9] Hz/s. Potential signals could be produced by a nearby spinning and slightly non-axisymmetric isolated neutron star in our galaxy. This search uses the data from Advanced LIGO's first observational run O1. No gravitational wave signals were observed, and upper limits were placed on their strengths. For completeness, results from the separately published low frequency search 20-475 Hz are included as well. Our lowest upper limit on worst-case (linearly polarized) strain amplitude h_0 is 4e-25 near 170 Hz, while at the high end of our frequency range we achieve a worst-case upper limit of 1.3e-24. For a circularly polarized source (most favorable orientation), the smallest upper limit obtained is ~1.5e-25.

==> pictures/SkyHough/follow_up_71_outliers.csv <==
id,f0,alpha,delta,f1,s_old,length,L1deg,H1deg,L1max,H1max,gmax
1,501.59996146,-1.44448599,1.25962049,9.37376086e-10,10.66,5,2,3,11.31,89.18,10.71
2,511.99680729,-1.42177553,1.20702328,6.77284510e-10,16.31,4927,298,226,10.47,101.36,18.73
3,512.00267420,1.70852878,-1.19960321,-6.07122808e-10,16.33,3007,245,246,11.20,101.55,18.85
4,568.00114847,1.59417518,-1.17834677,-1.83863297e-10,7.18,3867,415,125,8.82,9.81,9.05
5,575.16345432,-2.52897414,0.05260037,1.69976092e-11,30.50,1974,275,78,46.66,26.54,33.75
6,715.72500634,1.06292340,-0.20489274,-2.03996828e-09,5.48,5,3,4,6.53,6.50,5.53
7,751.68582822,0.64677282,1.00874345,2.50807129e-11,5.71,1,1,1,6.76,6.79,5.71
8,763.85068973,-2.72452000,1.28882901,-5.56701239e-10,35.85,6064,297,91,41.29,43.43,42.33
9,763.90158626,-2.17151427,0.91086862,-7.13177574e-09,18.19,611,151,56,17.45,22.99,19.84
10,764.00361682,0.15245724,-0.78383342,-9.55732539e-09,6.85,1,1,1,8.53,8.55,6.85
11,824.00352372,1.66790478,-1.19962643,-7.76172056e-10,7.56,1111,81,123,8.09,10.83,8.43
12,848.96569280,0.65894670,-0.44136347,5.49720801e-10,36.06,5329,342,117,48.63,37.64,42.17
13,849.00204594,0.45652532,-0.68067440,-4.07163734e-09,25.19,1983,331,108,31.08,29.57,29.35
14,895.99882246,-1.54813867,1.17439925,2.36769619e-10,10.33,244,35,79,6.48,69.62,11.45
15,952.00175920,1.59567265,-1.17973530,-3.21638602e-10,18.57,4353,355,189,18.36,27.59,21.86
16,952.10174862,-0.39649896,-1.32935142,-9.81343500e-09,9.08,416,138,62,9.17,15.29,9.98
17,1079.99805361,-1.55169559,1.17976241,3.36720589e-10,22.98,2639,402,129,51.28,17.88,25.90
18,1080.00223712,1.60732036,-1.18246546,-4.56238489e-10,22.95,5276,428,172,52.66,17.84,25.89
19,1080.10070454,-0.22898136,-1.39061169,-9.94284852e-09,10.79,451,117,49,20.45,9.52,12.60
20,1210.75511514,0.38571140,1.16133200,-3.72893469e-09,5.25,1,1,1,6.30,6.74,5.25
21,1220.54916983,-2.28230089,0.07249703,5.48246203e-10,34.69,291,63,43,66.56,37.98,48.10
22,1220.70937694,-1.68037943,-0.59097397,-9.67017128e-09,6.14,17,12,11,7.37,8.32,6.58
23,1224.79700658,2.49884155,0.59622981,-2.59621813e-09,6.05,1,1,1,8.33,6.27,6.05
24,1227.04827012,1.99922700,0.41448690,-6.98898609e-09,5.11,1,1,1,6.55,6.33,5.11
25,1232.95324512,-1.54000402,-0.48930017,-6.22392168e-09,5.30,1,1,1,6.69,6.54,5.30
26,1237.99418415,0.51932490,-0.44774760,-6.17265335e-10,5.51,1,1,1,6.74,6.69,5.51
27,1244.37795827,-0.81952772,-0.20346856,-5.87745624e-09,5.33,1,1,1,6.81,6.24,5.33
28,1265.60058046,0.93328881,-0.41982594,-8.14413513e-10,5.39,1,1,1,6.61,6.26,5.39
29,1294.25751564,1.89451097,-1.25796083,-5.43309248e-10,5.27,1,1,1,6.53,6.46,5.27
30,1296.87767536,1.78267890,-0.56209956,-5.65554774e-09,5.36,1,1,1,6.72,6.26,5.36
31,1298.58065400,-0.24662970,0.02817484,-3.45767626e-09,5.40,1,1,1,6.64,6.72,5.40
32,1301.45083522,-1.73703851,-0.19516336,-9.23654853e-09,5.32,1,1,1,6.71,6.60,5.32
33,1328.93306732,-2.22367891,0.91742680,-9.38453140e-09,5.28,1,1,1,6.61,6.49,5.28
34,1336.07427725,0.38489327,-0.27268132,-3.67946655e-09,5.48,1,1,1,6.72,6.60,5.48
35,1349.49693716,1.10995037,1.05031159,7.35142385e-11,5.35,1,1,1,6.79,6.27,5.35
36,1360.04490910,2.10326600,-1.36946600,-6.64135583e-09,9.81,1,1,1,6.35,50.59,9.81
37,1361.53537098,-2.55488501,0.63414264,-3.08684333e-09,5.31,1,1,1,7.33,6.72,5.31
38,1402.98715837,1.05879612,1.00389722,-6.93965761e-09,5.33,1,1,1,6.38,6.49,5.33
39,1415.60420169,-2.39736814,0.53945149,-1.18542082e-09,5.31,1,1,1,6.35,6.89,5.31
40,1416.32724742,-2.86579663,-0.12588758,-9.78141071e-09,5.44,1,1,1,7.19,6.52,5.44
41,1426.72498581,-0.09760108,-1.20184858,4.20816291e-10,5.30,1,1,1,6.52,6.57,5.30
42,1439.17080706,2.14199586,-0.63205983,-8.59307308e-09,5.54,1,1,1,6.76,6.75,5.54
43,1465.67078177,-2.02293921,0.26626948,-6.88978283e-09,5.88,1,1,1,6.96,6.37,5.88
44,1475.09974236,1.56355967,-1.17253068,-3.07621450e-11,10.87,42,8,19,6.64,77.42,11.72
45,1482.50008091,-2.89756916,1.01231570,7.31653468e-10,9.04,2,1,2,6.58,51.78,9.05
46,1487.89763890,1.87796892,1.17167350,-1.77382543e-09,6.69,2,1,2,6.53,10.19,6.75
47,1500.89527273,-3.00492300,0.73405290,-3.45807049e-10,5.51,1,1,1,8.20,6.53,5.51
48,1502.64085535,-0.37805640,1.18290900,-6.17252292e-10,5.34,1,1,1,6.76,6.87,5.34
49,1507.99861521,-2.98665750,0.86182257,-9.50792798e-09,5.70,1,1,1,6.71,10.20,5.70
50,1555.38715287,0.68233300,-0.26883502,-6.79138264e-09,5.32,1,1,1,7.35,6.62,5.32
51,1562.21779910,-0.72725556,-0.63686726,-9.68174138e-09,5.76,1,1,1,7.28,6.67,5.76
52,1565.47764276,-0.67926292,0.12919900,-4.64293821e-09,5.67,1,1,1,7.07,6.79,5.67
53,1584.00166535,1.53704135,-1.17396765,1.05728163e-10,9.74,1,1,1,6.54,44.73,9.74
54,1590.27443331,2.79232432,-0.73135676,3.45793190e-10,5.47,1,1,1,6.52,6.61,5.47
55,1610.70275828,2.12675485,-0.14972999,6.17081422e-10,5.50,1,1,1,6.55,6.70,5.50
56,1629.80295159,-0.71322580,-1.00267000,-5.80345226e-09,5.48,1,1,1,6.46,6.74,5.48
57,1751.10311089,-0.06177012,-0.48739336,-1.95118172e-09,5.72,1,1,1,6.47,6.47,5.72
58,1785.88683193,-2.98837760,1.25412724,-5.16100480e-09,5.64,1,1,1,6.64,6.73,5.64
59,1792.80512353,2.79850100,-0.34422900,-4.00081590e-09,5.42,1,1,1,6.81,6.78,5.42
60,1810.91719573,1.45266117,-0.86700158,-8.16686533e-09,5.42,1,1,1,6.48,6.53,5.42
61,1848.34040745,-1.40674756,-1.41506885,-4.36444443e-09,5.66,1,1,1,6.90,6.88,5.66
62,1860.20562082,0.72199142,1.20254643,-2.06549366e-09,5.44,1,1,1,6.43,6.75,5.44
63,1862.35298568,-1.72021311,-1.40365217,-6.74420314e-09,5.62,1,1,1,6.72,6.63,5.62
64,1867.53810722,1.71772794,-0.76348749,-1.56839551e-09,5.36,1,1,1,6.75,6.56,5.36
65,1903.87942439,1.64165269,1.28800933,7.60895944e-10,7.47,1,1,1,10.22,12.89,10.91
66,1903.93016055,-1.87955160,1.54020073,1.38349172e-10,15.51,65,28,12,35.47,39.89,35.48
67,1904.00204525,1.58849942,-1.17365737,-4.09616494e-10,29.00,4779,340,141,34.94,40.65,36.82
68,1904.10284001,0.95604710,-1.38335188,-1.00406420e-08,15.11,925,194,51,16.36,24.82,19.12
69,1904.23193788,0.17521244,-0.61158053,-9.28094536e-09,6.29,1,1,1,7.53,7.83,6.29
70,1938.52650965,2.42089578,1.49739966,-4.05257118e-09,5.52,1,1,1,7.06,6.75,5.52
71,1945.86462688,2.73472707,0.70468051,-6.24606236e-09,5.73,1,1,1,6.73,7.06,5.73

